A Code for Unscented Kalman Filtering on Manifolds (UKF-M)

The present paper introduces a novel methodology for Unscented Kalman Filtering (UKF) on manifolds that extends previous work by the authors on UKF on Lie groups. Beyond filtering performance, the main interests of the approach are its versatility, as the method applies to numerous state estimation problems, and its simplicity of implementation for practitioners not being necessarily familiar with manifolds and Lie groups. We have developed the method on two independent open-source Python and Matlab frameworks we call UKF-M, for quickly implementing and testing the approach. The online repositories contain tutorials, documentation, and various relevant robotics examples that the user can readily reproduce and then adapt, for fast prototyping and benchmarking. The code is available at https://github.com/CAOR-MINES-ParisTech/ukfm.

==> figure.txt <==




\begin{figure}[t]
    \begin{tikzpicture}[]
   \begin{axis}[height=5cm, width=8cm, enlarge x limits=false, xlabel=$x^1_t$, ylabel= $|x_t - \hx_t |^2$, legend entries={IUKF, IEKF, EKF}, legend style={font=\small}, legend columns=1, legend pos= north east, label style={font=\small},grid=both, ticks=both]
   \addplot+[mark=none, draw = green, thick] table[x=t,y=epsilon_ukf2] {data/simu_exemple.txt};
    \addplot+[mark=none, draw = blue, thick] table[x=t,y=epsilon_iekf2] {data/simu_exemple.txt};
    \addplot+[mark=none, draw = red, thick] table[x=t,y=epsilon_ekf2] {data/simu_exemple.txt};
   \end{axis}
  \end{tikzpicture}
  \caption{Evolution of the position error during one Monte-Carlo realisation. High error happens during the first time \label{fig:5}}
\end{figure}

\begin{figure}[t]
    \begin{tikzpicture}[]
   \begin{axis}[height=5cm, width=8cm, enlarge x limits=false, xlabel=$x^1_t$, ylabel= $|\theta_t - \htheta_t |^2$, legend entries={IUKF, IEKF, EKF}, legend style={font=\small}, legend columns=1, legend pos= north east, label style={font=\small},grid=both, ticks=both]
   \addplot+[mark=none, draw = green, thick] table[x=t,y=epsilon_ukf1] {data/simu_exemple.txt};
    \addplot+[mark=none, draw = blue, thick] table[x=t,y=epsilon_iekf1] {data/simu_exemple.txt};
    \addplot+[mark=none, draw = red, thick] table[x=t,y=epsilon_ekf1] {data/simu_exemple.txt};
   \end{axis}
  \end{tikzpicture}
  \caption{Evolution of the position error during one Monte-Carlo realisation. \label{fig:6}}
\end{figure}

\begin{figure}[t]
    \begin{tikzpicture}[]
   \begin{axis}[height=5cm, width=8cm, enlarge x limits=false, xlabel=$x^1_t$, ylabel= $|x_t - \hx_t |^2$, legend entries={IUKF, IEKF, EKF}, legend style={font=\small}, legend columns=1, legend pos= north east, label style={font=\small},grid=both, ticks=both]
   \addplot+[mark=none, draw = green, thick] table[x=t,y=epsilon_ukf2] {data/exp_exemple.txt};
    \addplot+[mark=none, draw = blue, thick] table[x=t,y=epsilon_iekf2] {data/exp_exemple.txt};
    \addplot+[mark=none, draw = red, thick] table[x=t,y=epsilon_ekf2] {data/exp_exemple.txt};
   \end{axis}
  \end{tikzpicture}
  \caption{\label{fig:4}}
\end{figure}
